Cost-Effective Fault Tolerance for CNNs Using Parameter Vulnerability Based Hardening and Pruning

Convolutional Neural Networks (CNNs) have become integral in safety-critical applications, thus raising concerns about their fault tolerance. Conventional hardware-dependent fault tolerance methods, such as Triple Modular Redundancy (TMR), are computationally expensive, imposing a remarkable overhead on CNNs. Whereas fault tolerance techniques can be applied either at the hardware level or at the model levels, the latter provides more flexibility without sacrificing generality. This paper introduces a model-level hardening approach for CNNs by integrating error correction directly into the neural networks. The approach is hardware-agnostic and does not require any changes to the underlying accelerator device. Analyzing the vulnerability of parameters enables the duplication of selective filters/neurons so that their output channels are effectively corrected with an efficient and robust correction layer. The proposed method demonstrates fault resilience nearly equivalent to TMR-based correction but with significantly reduced overhead. Nevertheless, there exists an inherent overhead to the baseline CNNs. To tackle this issue, a cost-effective parameter vulnerability based pruning technique is proposed that outperforms the conventional pruning method, yielding smaller networks with a negligible accuracy loss. Remarkably, the hardened pruned CNNs perform up to 24\% faster than the hardened un-pruned ones.

==> charts/alexnet-dmr-overhead.csv <==
protection,DMR parameters,DMR MACs,DMR execution,TMR parameters,TMR MACs,TMR execution
90,0.901,0.9,3.76,1.801,1.798,8.36
95,0.951,0.95,3.98,1.901,1.898,8.78
100,1,1,4.9,2.002,2,9.11


==> charts/alexnet-dmr-overhead_1.csv <==
protection,DMR parameters,DMR MACs,DMR execution,TMR parameters,TMR MACs,TMR execution
90,90.1,0.9,3.76,180.1,1.798,8.36
95,95.1,0.95,3.98,190.1,1.898,8.78
100,100,1,4.9,200.2,2,9.11


==> charts/alexnet-dmr-resilience.csv <==
protection,BD1,BD2,BD3,BD4,BD5,BT1,BT2,BT3,BT4,BT5
90,10.5268,30.8168,48.0287,58.315,60.35,7.4635,31.4863,44.766,57.167,59.15
95,4.365,19.7593,30.64,56.126,57.345,4.0795,19.6662,26.893,55.848,56.3175
100,0,0,0,2.6,3.685,0,0.1325,0.5825,1.732,3.248


==> charts/alexnet-edac-resilience-performance.csv <==
protection,accuracy,performance,performance-old
0,3.52,0.043,0.013
5,3.35,0.16,0.103
10,3.11,0.165,0.284
15,3,0.169,0.435


==> charts/alexnet-edac-resilience-performance_1.csv <==
protection,accuracy,performance,performance-old
0,3.52,4.3,0.013
5,3.35,16,0.103
10,3.11,16.5,0.284
15,3,16.9,0.435


==> charts/pruned-alexnet-resilience.csv <==
BER,baseline-protected,pruned-protected
0.000005,0.1,0.09
0.00001,0.236,0.2
0.00005,1.42,0.577
0.0001,3,1.7


==> charts/pruned-vgg11-resilience.csv <==
BER,baseline-protected,pruned-protected
0.000001,0.04,0.02
0.000005,0.11,0.076
0.00001,0.31,0.197
0.00005,2.92,2.686


==> charts/pruned-vgg16-resilience.csv <==
BER,baseline-protected,pruned-protected
0.000001,0.2374,0.01
0.000005,0.9508,0.632
0.00001,1.6693,1.4084
0.00005,8.8035,7.586


==> charts/vgg11-dmr-overhead.csv <==
protection,DMR parameters,TMR parameters
90,0.899,1.797
95,0.949,1.898
100,1,2


==> charts/vgg11-dmr-resilience.csv <==
protection,BD5,BT5
90,82.6445,81.008
95,73.0923,73.9805
100,0.0126,0.5345


==> charts/vgg11-edac-resilience-performance.csv <==
protection,accuracy,performance,old performance
0,3.9955,0.097,0.367
5,3.4758,0.154,0.64
10,3.237,0.169,0.679
15,2.8865,0.184,0.733


==> charts/vgg11-edac-resilience-performance_1.csv <==
protection,accuracy,performance,old performance
0,3.9955,9.7000,0.367
5,3.4758,15.4000,0.64
10,3.237,16.9000,0.679
15,2.8865,18.4000,0.733


==> charts/vgg16-edac-resilience-performance.csv <==
protection,accuracy,performance,old performance
0,2.0865,0.114,0.3787
5,2.0014,0.145,0.691
10,1.889,0.153,0.849
15,1.6693,0.189,1.018


==> charts/vgg16-edac-resilience-performance_1.csv <==
protection,accuracy,performance,old performance
0,2.0865,11.4,0.3787
5,2.0014,14.5,0.691
10,1.889,15.3,0.849
15,1.6693,18.9,1.018

